Multimessenger Emission from the Accretion Induced Collapse of White Dwarfs

We present fully general-relativistic three-dimensional numerical simulations of accretion-induced collapse (AIC) of white dwarfs (WDs). We evolve three different WD models (nonrotating, rotating at 80% and 99% of the Keplerian mass shedding limit) that collapse due to electron capture. For each of these models, we provide a detailed analysis of their gravitational waves (GWs), neutrinos and electromagnetic counterpart and discuss their detectability. Our results suggest that fast rotating AICs could be detectable up to a distance of 8 Mpc with third-generation GW observatories, and up to 1 Mpc with LIGO. AIC progenitors are expected to have large angular momentum due to their accretion history, which is a determining factor for their stronger GW emission compared to core-collapse supernovae (CCSNe). Regarding neutrino emission, we found no significant difference between AICs and CCSNe. In the electromagnetic spectrum, we find that AICs are two orders of magnitude fainter than type Ia supernovae. Our work places AICs as realistic targets for future multimessenger searches with third generation ground-based GW detectors.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
